Convective blueshifts in the solar atmosphere, I. Absolute measurements with LARS of the spectral lines at 6302 {\AA}

The solar convection manifests as granulation and intergranulation at the solar surface. In the photosphere, convective motions induce differential Doppler shifts to spectral lines. The observed convective blueshift varies across the solar disk. We focus on the impact of solar convection on the atmosphere and aim to resolve its velocity stratification in the photosphere. We performed high-resolution spectroscopic observations of the solar spectrum in the 6302\,\AA\ range with the Laser Absolute Reference Spectrograph (LARS) at the Vacuum Tower Telescope. A laser frequency comb enabled the calibration of the spectra to an absolute wavelength scale with an accuracy of ${\rm 1\,m\,s^{-1}}$. We systematically scanned the Quiet Sun from disk center to the limb at ten selected heliocentric positions. The analysis included 99 time sequences of up to 20\,min in length. By means of ephemeris and reference corrections, we translated wavelength shifts into absolute line-of-sight velocities. A bisector analysis on the line profiles yielded the shapes and convective shifts of seven photospheric lines. At disk center, the bisector profiles of the iron lines feature a pronounced C-shape with maximum convective blueshifts of up to ${\rm -450\,m\,s^{-1}}$ in the spectral line wings. Toward the solar limb, the bisectors change into a \textbackslash-shape with a saturation in the line core at a redshift of ${\rm +100\,m\,s^{-1}}$. The center-to-limb variation of the line core velocities shows a slight increase in blueshift when departing the disk center for larger heliocentric angles. This increase in blueshift is more pronounced for the magnetically less active meridian than for the equator. Toward the solar limb, the blueshift decreases and can turn into a redshift. Best spectroscopic measurements enabled the accurate determination of absolute convective shifts in the solar photosphere.

==> readme.txt <==
%                                                             readme.txt
% AA vers. 8.2, LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2013
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
%-----------------------------------------------------------------------
% What's New in AA v8.2 (April 2013)
%-----------------------------------------------------------------------

Main change in the 8.x versions 

A&A now accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

Change between 8.1 and 8.2 
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

The following files are part of the macro package AA 

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide 
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file 
   natbib.sty   This package reimplements the LaTeX \cite command 
   natnotes.pdf Brief reference sheet for Natbib        

Remember to transfer dvi and pdf files as binaries!

All files are compressed in a single archive: aa-package.tar.gz

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

